Spectropolarimetric study of 4U 1630$-$47 in Steep Power law state with IXPE and NICER

We probe the spectropolarimetric properties of the black-hole binary source 4U 1630$-$47 in the steep power law state. We detect a significant polarization fraction of $\sim$7 % at a polarization angle of $\sim$21 $^\circ$. The $2-12$ keV NICER spectrum can be fitted with a combination of a thermal and a Comptonization component, the latter characterized by a spectral index, $\Gamma \sim$2.1, along with a reflection feature at $\sim$7.0 keV. In the $2-8$ keV band, the degree of polarization of 4U 1630$-$47 in the steep power law state is 4.4 $\sigma$ different from the value previously measured in the high soft state. In the steep power law state, the polarization fraction increases as a function of energy but exhibits an overall drop in each energy band compared to that of the high soft state. We propose that the decrease in the polarization fraction in the steep power law state could be attributed to the presence of a corona. The observed polarization properties in both states can be explained by the self-irradiation of the disk around a Kerr black hole, likely influenced by the frame-dragging effect.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
